Demystifying the Karpelevic theorem

The statement of the Karpelevic theorem concerning the location of the eigenvalues of stochastic matrices in the complex plane (known as the Karpelevic region) is long and complicated and his proof methods are, at best, nebulous. Fortunately, an elegant simplification of the statement was provided by Ito -- in particular, Ito's theorem asserts that the boundary of the Karpelevic region consists of arcs whose points satisfy a polynomial equation that depends on the endpoints of the arc. Unfortunately, Ito did not prove his version and only showed that it is equivalent. More recently, Johnson and Paparella showed that points satisfying Ito's equation belong to the Karpelevic region. Although not the intent of their work, this initiated the process of proving Ito's theorem and hence the Karpelevic theorem. The purpose of this work is to continue this effort by showing that an arc appears in the prescribed sector. To this end, it is shown that there is a continuous function $\lambda:[0,1] \longrightarrow \mathbb{C}$ such that $\mathsf{P}^\mathsf{I}(\lambda(\alpha)) = 0$, $\forall \alpha \in [0,1]$, where $\mathsf{P}^\mathsf{I}$ is a Type I reduced Ito polynomial. It is also shown that these arcs are simple. Finally, an elementary argument is given to show that points on the boundary of the Karpelevic region are extremal whenever $n > 3$.

==> plots/aarc1a.dat <==
  -4.9494950e-01   8.6314890e-01
  -4.8979601e-01   8.6029551e-01
  -4.8453655e-01   8.5746948e-01
  -4.7916824e-01   8.5467545e-01
  -4.7368825e-01   8.5191852e-01
  -4.6809393e-01   8.4920429e-01
  -4.6238282e-01   8.4653882e-01
  -4.5655272e-01   8.4392874e-01
  -4.5060180e-01   8.4138121e-01
  -4.4452861e-01   8.3890395e-01
  -4.3833224e-01   8.3650522e-01
  -4.3201242e-01   8.3419383e-01
  -4.2556957e-01   8.3197911e-01
  -4.1900499e-01   8.2987081e-01
  -4.1232094e-01   8.2787909e-01
  -4.0552076e-01   8.2601437e-01
  -3.9860898e-01   8.2428720e-01
  -3.9159141e-01   8.2270814e-01
  -3.8447521e-01   8.2128749e-01
  -3.7726892e-01   8.2003517e-01
  -3.6998243e-01   8.1896040e-01
  -3.6262695e-01   8.1807152e-01
  -3.5521492e-01   8.1737573e-01
  -3.4775976e-01   8.1687884e-01
  -3.4027577e-01   8.1658512e-01
  -3.3277778e-01   8.1649715e-01
  -3.2528091e-01   8.1661569e-01
  -3.1780026e-01   8.1693971e-01
  -3.1035062e-01   8.1746638e-01
  -3.0294613e-01   8.1819118e-01
  -2.9560012e-01   8.1910808e-01
  -2.8832484e-01   8.2020971e-01
  -2.8113130e-01   8.2148757e-01
  -2.7402921e-01   8.2293232e-01
  -2.6702689e-01   8.2453399e-01
  -2.6013131e-01   8.2628220e-01
  -2.5334808e-01   8.2816640e-01
  -2.4668154e-01   8.3017604e-01
  -2.4013488e-01   8.3230074e-01
  -2.3371020e-01   8.3453039e-01
  -2.2740865e-01   8.3685529e-01
  -2.2123057e-01   8.3926620e-01
  -2.1517556e-01   8.4175438e-01
  -2.0924264e-01   8.4431165e-01
  -2.0343030e-01   8.4693037e-01
  -1.9773664e-01   8.4960347e-01
  -1.9215942e-01   8.5232440e-01
  -1.8669614e-01   8.5508717e-01
  -1.8134413e-01   8.5788625e-01
  -1.7610056e-01   8.6071662e-01
  -1.7096252e-01   8.6357369e-01
  -1.6592702e-01   8.6645328e-01
  -1.6099108e-01   8.6935161e-01
  -1.5615171e-01   8.7226524e-01
  -1.5140592e-01   8.7519107e-01
  -1.4675081e-01   8.7812629e-01
  -1.4218348e-01   8.8106836e-01
  -1.3770114e-01   8.8401501e-01
  -1.3330104e-01   8.8696416e-01
  -1.2898051e-01   8.8991398e-01
  -1.2473699e-01   8.9286280e-01
  -1.2056796e-01   8.9580912e-01
  -1.1647102e-01   8.9875161e-01
  -1.1244384e-01   9.0168907e-01
  -1.0848417e-01   9.0462042e-01
  -1.0458985e-01   9.0754472e-01
  -1.0075880e-01   9.1046110e-01
  -9.6989011e-02   9.1336881e-01
  -9.3278570e-02   9.1626717e-01
  -8.9625624e-02   9.1915560e-01
  -8.6028398e-02   9.2203355e-01
  -8.2485185e-02   9.2490056e-01
  -7.8994348e-02   9.2775623e-01
  -7.5554311e-02   9.3060020e-01
  -7.2163565e-02   9.3343217e-01
  -6.8820658e-02   9.3625185e-01
  -6.5524194e-02   9.3905904e-01
  -6.2272836e-02   9.4185352e-01
  -5.9065295e-02   9.4463513e-01
  -5.5900335e-02   9.4740375e-01
  -5.2776767e-02   9.5015926e-01
  -4.9693448e-02   9.5290158e-01
  -4.6649278e-02   9.5563063e-01
  -4.3643201e-02   9.5834638e-01
  -4.0674199e-02   9.6104879e-01
  -3.7741293e-02   9.6373784e-01
  -3.4843539e-02   9.6641354e-01
  -3.1980031e-02   9.6907590e-01
  -2.9149894e-02   9.7172494e-01
  -2.6352286e-02   9.7436069e-01
  -2.3586393e-02   9.7698320e-01
  -2.0851433e-02   9.7959251e-01
  -1.8146650e-02   9.8218868e-01
  -1.5471317e-02   9.8477178e-01
  -1.2824729e-02   9.8734187e-01
  -1.0206207e-02   9.8989903e-01
  -7.6150962e-03   9.9244334e-01
  -5.0507627e-03   9.9497488e-01
  -2.5125945e-03   9.9749373e-01


==> plots/aarc1b.dat <==
  -4.9494950e-01  -8.6314890e-01
  -4.8979601e-01  -8.6029551e-01
  -4.8453655e-01  -8.5746948e-01
  -4.7916824e-01  -8.5467545e-01
  -4.7368825e-01  -8.5191852e-01
  -4.6809393e-01  -8.4920429e-01
  -4.6238282e-01  -8.4653882e-01
  -4.5655272e-01  -8.4392874e-01
  -4.5060180e-01  -8.4138121e-01
  -4.4452861e-01  -8.3890395e-01
  -4.3833224e-01  -8.3650522e-01
  -4.3201242e-01  -8.3419383e-01
  -4.2556957e-01  -8.3197911e-01
  -4.1900499e-01  -8.2987081e-01
  -4.1232094e-01  -8.2787909e-01
  -4.0552076e-01  -8.2601437e-01
  -3.9860898e-01  -8.2428720e-01
  -3.9159141e-01  -8.2270814e-01
  -3.8447521e-01  -8.2128749e-01
  -3.7726892e-01  -8.2003517e-01
  -3.6998243e-01  -8.1896040e-01
  -3.6262695e-01  -8.1807152e-01
  -3.5521492e-01  -8.1737573e-01
  -3.4775976e-01  -8.1687884e-01
  -3.4027577e-01  -8.1658512e-01
  -3.3277778e-01  -8.1649715e-01
  -3.2528091e-01  -8.1661569e-01
  -3.1780026e-01  -8.1693971e-01
  -3.1035062e-01  -8.1746638e-01
  -3.0294613e-01  -8.1819118e-01
  -2.9560012e-01  -8.1910808e-01
  -2.8832484e-01  -8.2020971e-01
  -2.8113130e-01  -8.2148757e-01
  -2.7402921e-01  -8.2293232e-01
  -2.6702689e-01  -8.2453399e-01
  -2.6013131e-01  -8.2628220e-01
  -2.5334808e-01  -8.2816640e-01
  -2.4668154e-01  -8.3017604e-01
  -2.4013488e-01  -8.3230074e-01
  -2.3371020e-01  -8.3453039e-01
  -2.2740865e-01  -8.3685529e-01
  -2.2123057e-01  -8.3926620e-01
  -2.1517556e-01  -8.4175438e-01
  -2.0924264e-01  -8.4431165e-01
  -2.0343030e-01  -8.4693037e-01
  -1.9773664e-01  -8.4960347e-01
  -1.9215942e-01  -8.5232440e-01
  -1.8669614e-01  -8.5508717e-01
  -1.8134413e-01  -8.5788625e-01
  -1.7610056e-01  -8.6071662e-01
  -1.7096252e-01  -8.6357369e-01
  -1.6592702e-01  -8.6645328e-01
  -1.6099108e-01  -8.6935161e-01
  -1.5615171e-01  -8.7226524e-01
  -1.5140592e-01  -8.7519107e-01
  -1.4675081e-01  -8.7812629e-01
  -1.4218348e-01  -8.8106836e-01
  -1.3770114e-01  -8.8401501e-01
  -1.3330104e-01  -8.8696416e-01
  -1.2898051e-01  -8.8991398e-01
  -1.2473699e-01  -8.9286280e-01
  -1.2056796e-01  -8.9580912e-01
  -1.1647102e-01  -8.9875161e-01
  -1.1244384e-01  -9.0168907e-01
  -1.0848417e-01  -9.0462042e-01
  -1.0458985e-01  -9.0754472e-01
  -1.0075880e-01  -9.1046110e-01
  -9.6989011e-02  -9.1336881e-01
  -9.3278570e-02  -9.1626717e-01
  -8.9625624e-02  -9.1915560e-01
  -8.6028398e-02  -9.2203355e-01
  -8.2485185e-02  -9.2490056e-01
  -7.8994348e-02  -9.2775623e-01
  -7.5554311e-02  -9.3060020e-01
  -7.2163565e-02  -9.3343217e-01
  -6.8820658e-02  -9.3625185e-01
  -6.5524194e-02  -9.3905904e-01
  -6.2272836e-02  -9.4185352e-01
  -5.9065295e-02  -9.4463513e-01
  -5.5900335e-02  -9.4740375e-01
  -5.2776767e-02  -9.5015926e-01
  -4.9693448e-02  -9.5290158e-01
  -4.6649278e-02  -9.5563063e-01
  -4.3643201e-02  -9.5834638e-01
  -4.0674199e-02  -9.6104879e-01
  -3.7741293e-02  -9.6373784e-01
  -3.4843539e-02  -9.6641354e-01
  -3.1980031e-02  -9.6907590e-01
  -2.9149894e-02  -9.7172494e-01
  -2.6352286e-02  -9.7436069e-01
  -2.3586393e-02  -9.7698320e-01
  -2.0851433e-02  -9.7959251e-01
  -1.8146650e-02  -9.8218868e-01
  -1.5471317e-02  -9.8477178e-01
  -1.2824729e-02  -9.8734187e-01
  -1.0206207e-02  -9.8989903e-01
  -7.6150962e-03  -9.9244334e-01
  -5.0507627e-03  -9.9497488e-01
  -2.5125945e-03  -9.9749373e-01


==> plots/aarc2a.dat <==
  -5.0005102e-01   8.5443023e-01
  -5.0020824e-01   8.4273861e-01
  -5.0047824e-01   8.3095061e-01
  -5.0086792e-01   8.1906665e-01
  -5.0138462e-01   8.0708758e-01
  -5.0203600e-01   7.9501474e-01
  -5.0283011e-01   7.8285001e-01
  -5.0377533e-01   7.7059593e-01
  -5.0488036e-01   7.5825577e-01
  -5.0615415e-01   7.4583361e-01
  -5.0760582e-01   7.3333442e-01
  -5.0924462e-01   7.2076419e-01
  -5.1107978e-01   7.0812998e-01
  -5.1312038e-01   6.9544002e-01
  -5.1537524e-01   6.8270376e-01
  -5.1785266e-01   6.6993194e-01
  -5.2056028e-01   6.5713656e-01
  -5.2350485e-01   6.4433088e-01
  -5.2669195e-01   6.3152936e-01
  -5.3012584e-01   6.1874755e-01
  -5.3380914e-01   6.0600191e-01
  -5.3774271e-01   5.9330957e-01
  -5.4192544e-01   5.8068810e-01
  -5.4635418e-01   5.6815518e-01
  -5.5102366e-01   5.5572826e-01
  -5.5592654e-01   5.4342421e-01
  -5.6105352e-01   5.3125899e-01
  -5.6639349e-01   5.1924731e-01
  -5.7193378e-01   5.0740239e-01
  -5.7766045e-01   4.9573571e-01
  -5.8355862e-01   4.8425690e-01
  -5.8961275e-01   4.7297366e-01
  -5.9580702e-01   4.6189173e-01
  -6.0212560e-01   4.5101498e-01
  -6.0855294e-01   4.4034550e-01
  -6.1507398e-01   4.2988375e-01
  -6.2167434e-01   4.1962873e-01
  -6.2834048e-01   4.0957822e-01
  -6.3505976e-01   3.9972888e-01
  -6.4182052e-01   3.9007653e-01
  -6.4861209e-01   3.8061627e-01
  -6.5542479e-01   3.7134268e-01
  -6.6224992e-01   3.6224995e-01
  -6.6907968e-01   3.5333200e-01
  -6.7590717e-01   3.4458260e-01
  -6.8272628e-01   3.3599547e-01
  -6.8953165e-01   3.2756432e-01
  -6.9631861e-01   3.1928295e-01
  -7.0308312e-01   3.1114528e-01
  -7.0982169e-01   3.0314536e-01
  -7.1653133e-01   2.9527746e-01
  -7.2320951e-01   2.8753602e-01
  -7.2985409e-01   2.7991571e-01
  -7.3646330e-01   2.7241141e-01
  -7.4303566e-01   2.6501822e-01
  -7.4956999e-01   2.5773148e-01
  -7.5606532e-01   2.5054674e-01
  -7.6252093e-01   2.4345975e-01
  -7.6893626e-01   2.3646648e-01
  -7.7531092e-01   2.2956312e-01
  -7.8164466e-01   2.2274603e-01
  -7.8793734e-01   2.1601176e-01
  -7.9418895e-01   2.0935704e-01
  -8.0039955e-01   2.0277876e-01
  -8.0656929e-01   1.9627399e-01
  -8.1269838e-01   1.8983993e-01
  -8.1878708e-01   1.8347393e-01
  -8.2483571e-01   1.7717347e-01
  -8.3084464e-01   1.7093618e-01
  -8.3681426e-01   1.6475979e-01
  -8.4274497e-01   1.5864214e-01
  -8.4863724e-01   1.5258119e-01
  -8.5449152e-01   1.4657500e-01
  -8.6030829e-01   1.4062171e-01
  -8.6608803e-01   1.3471959e-01
  -8.7183125e-01   1.2886694e-01
  -8.7753845e-01   1.2306217e-01
  -8.8321014e-01   1.1730378e-01
  -8.8884683e-01   1.1159031e-01
  -8.9444903e-01   1.0592037e-01
  -9.0001724e-01   1.0029267e-01
  -9.0555198e-01   9.4705930e-02
  -9.1105375e-01   8.9158959e-02
  -9.1652306e-01   8.3650608e-02
  -9.2196038e-01   7.8179779e-02
  -9.2736623e-01   7.2745424e-02
  -9.3274107e-01   6.7346537e-02
  -9.3808538e-01   6.1982156e-02
  -9.4339964e-01   5.6651359e-02
  -9.4868431e-01   5.1353262e-02
  -9.5393985e-01   4.6087019e-02
  -9.5916670e-01   4.0851815e-02
  -9.6436530e-01   3.5646869e-02
  -9.6953609e-01   3.0471432e-02
  -9.7467949e-01   2.5324783e-02
  -9.7979592e-01   2.0206229e-02
  -9.8488579e-01   1.5115103e-02
  -9.8994949e-01   1.0050764e-02
  -9.9498744e-01   5.0125946e-03


==> plots/aarc2b.dat <==
  -5.0005102e-01  -8.5443023e-01
  -5.0020824e-01  -8.4273861e-01
  -5.0047824e-01  -8.3095061e-01
  -5.0086792e-01  -8.1906665e-01
  -5.0138462e-01  -8.0708758e-01
  -5.0203600e-01  -7.9501474e-01
  -5.0283011e-01  -7.8285001e-01
  -5.0377533e-01  -7.7059593e-01
  -5.0488036e-01  -7.5825577e-01
  -5.0615415e-01  -7.4583361e-01
  -5.0760582e-01  -7.3333442e-01
  -5.0924462e-01  -7.2076419e-01
  -5.1107978e-01  -7.0812998e-01
  -5.1312038e-01  -6.9544002e-01
  -5.1537524e-01  -6.8270376e-01
  -5.1785266e-01  -6.6993194e-01
  -5.2056028e-01  -6.5713656e-01
  -5.2350485e-01  -6.4433088e-01
  -5.2669195e-01  -6.3152936e-01
  -5.3012584e-01  -6.1874755e-01
  -5.3380914e-01  -6.0600191e-01
  -5.3774271e-01  -5.9330957e-01
  -5.4192544e-01  -5.8068810e-01
  -5.4635418e-01  -5.6815518e-01
  -5.5102366e-01  -5.5572826e-01
  -5.5592654e-01  -5.4342421e-01
  -5.6105352e-01  -5.3125899e-01
  -5.6639349e-01  -5.1924731e-01
  -5.7193378e-01  -5.0740239e-01
  -5.7766045e-01  -4.9573571e-01
  -5.8355862e-01  -4.8425690e-01
  -5.8961275e-01  -4.7297366e-01
  -5.9580702e-01  -4.6189173e-01
  -6.0212560e-01  -4.5101498e-01
  -6.0855294e-01  -4.4034550e-01
  -6.1507398e-01  -4.2988375e-01
  -6.2167434e-01  -4.1962873e-01
  -6.2834048e-01  -4.0957822e-01
  -6.3505976e-01  -3.9972888e-01
  -6.4182052e-01  -3.9007653e-01
  -6.4861209e-01  -3.8061627e-01
  -6.5542479e-01  -3.7134268e-01
  -6.6224992e-01  -3.6224995e-01
  -6.6907968e-01  -3.5333200e-01
  -6.7590717e-01  -3.4458260e-01
  -6.8272628e-01  -3.3599547e-01
  -6.8953165e-01  -3.2756432e-01
  -6.9631861e-01  -3.1928295e-01
  -7.0308312e-01  -3.1114528e-01
  -7.0982169e-01  -3.0314536e-01
  -7.1653133e-01  -2.9527746e-01
  -7.2320951e-01  -2.8753602e-01
  -7.2985409e-01  -2.7991571e-01
  -7.3646330e-01  -2.7241141e-01
  -7.4303566e-01  -2.6501822e-01
  -7.4956999e-01  -2.5773148e-01
  -7.5606532e-01  -2.5054674e-01
  -7.6252093e-01  -2.4345975e-01
  -7.6893626e-01  -2.3646648e-01
  -7.7531092e-01  -2.2956312e-01
  -7.8164466e-01  -2.2274603e-01
  -7.8793734e-01  -2.1601176e-01
  -7.9418895e-01  -2.0935704e-01
  -8.0039955e-01  -2.0277876e-01
  -8.0656929e-01  -1.9627399e-01
  -8.1269838e-01  -1.8983993e-01
  -8.1878708e-01  -1.8347393e-01
  -8.2483571e-01  -1.7717347e-01
  -8.3084464e-01  -1.7093618e-01
  -8.3681426e-01  -1.6475979e-01
  -8.4274497e-01  -1.5864214e-01
  -8.4863724e-01  -1.5258119e-01
  -8.5449152e-01  -1.4657500e-01
  -8.6030829e-01  -1.4062171e-01
  -8.6608803e-01  -1.3471959e-01
  -8.7183125e-01  -1.2886694e-01
  -8.7753845e-01  -1.2306217e-01
  -8.8321014e-01  -1.1730378e-01
  -8.8884683e-01  -1.1159031e-01
  -8.9444903e-01  -1.0592037e-01
  -9.0001724e-01  -1.0029267e-01
  -9.0555198e-01  -9.4705930e-02
  -9.1105375e-01  -8.9158959e-02
  -9.1652306e-01  -8.3650608e-02
  -9.2196038e-01  -7.8179779e-02
  -9.2736623e-01  -7.2745424e-02
  -9.3274107e-01  -6.7346537e-02
  -9.3808538e-01  -6.1982156e-02
  -9.4339964e-01  -5.6651359e-02
  -9.4868431e-01  -5.1353262e-02
  -9.5393985e-01  -4.6087019e-02
  -9.5916670e-01  -4.0851815e-02
  -9.6436530e-01  -3.5646869e-02
  -9.6953609e-01  -3.0471432e-02
  -9.7467949e-01  -2.5324783e-02
  -9.7979592e-01  -2.0206229e-02
  -9.8488579e-01  -1.5115103e-02
  -9.8994949e-01  -1.0050764e-02
  -9.9498744e-01  -5.0125946e-03


==> plots/arc10_theta8.dat <==
-0.9009688679024197	0.43388373911755823
-0.9009827193550166	0.4289255698737373
-0.9010242906433725	0.42396874995719575
-0.9010935949793152	0.41901379897555274
-0.901190629189724	0.41406123836397885
-0.9013153735753792	0.40911159066197333
-0.9014677918108291	0.40416537877898434
-0.9016478308862234	0.3992231252517015
-0.9018554210918555	0.39428535149597893
-0.9020904760459167	0.38935257705636533
-0.9023528927656832	0.3844253188563285
-0.9026425517821361	0.3795040904522242
-0.9029593172977286	0.3745894012940982
-0.903303037386781	0.36968175599637115
-0.9036735442377262	0.36478165362140447
-0.9040706544361445	0.35988958697885914
-0.9044941692873472	0.3550060419436918
-0.9049438751769789	0.35013149679546557
-0.9054195439679641	0.34526642158156007
-0.9059209334318169	0.3404112775066539
-0.9064477877122941	0.33556651635071655
-0.9069998378190463	0.3307325799175157
-0.9075768021489484	0.32590989951547056
-0.908178387032506	0.3210988954724268
-0.9088042873027747	0.3162999766857415
-0.9094541868840549	0.3115135402087963
-0.9101277593976366	0.3067399708748478
-0.9108246687817882	0.3019796409588713
-0.9115445699232428	0.29723290987783557
-0.9122871092973535	0.2925001239295937
-0.9130519256142393	0.287781616070369
-0.9138386504681997	0.2830777057305946
-0.9146469089878189	0.2783886986686615
-0.9154763204842136	0.2737148868619122
-0.9163264990950581	0.26905654843409166
-0.9171970544220495	0.26441394761822473
-0.9180875921596741	0.25978733475380833
-0.9189977147132778	0.25517694631703164
-0.9199270218045104	0.250583004982614
-0.9208751110624753	0.24600571971577415
-0.921841578599021	0.24144528589274245
-0.9228260195667276	0.23690188544813565
-0.9238280286984095	0.23237568704752037
-0.9248472008270023	0.22786684628336165
-0.9258831313849551	0.2233755058926228
-0.9269354168823274	0.2189017959941913
-0.9280036553629816	0.21444583434436862
-0.9290874468384187	0.21000772660863312
-0.9301863936988928	0.20558756664791764
-0.931300101101598	0.20118543681773582
-0.9324281773358842	0.1968014082783908
-0.9335702341654978	0.19243554131475296
-0.9347258871479744	0.18808788566396506
-0.9358947559314734	0.18375848084960078
-0.937076464529317	0.17944735652087196
-0.9382706415727085	0.17515453279545962
-0.9394769205419984	0.17088002060476803
-0.9406949399771976	0.16662382204032083
-0.9419243436681459	0.16238593070022128
-0.943164780825144	0.1581663320345949
-0.9444159062306166	0.15396500368905863
-0.9456773803725802	0.149781915845327
-0.9469488695606127	0.14561703155812084
-0.9482300460251321	0.1414703070876381
-0.9495205880006987	0.13734169222695522
-0.9508201797941591	0.13323113062370304
-0.9521285118384142	0.12913856009553068
-0.9534452807325433	0.12506391293884644
-0.9547701892691258	0.1210071162304689
-0.9561029464494961	0.11696809212188294
-0.9574432674876334	0.11294675812564957
-0.9587908738035416	0.10894302739395183
-0.9601454930067125	0.10495680898885898
-0.9615068588704618	0.10098800814439267
-0.9628747112977898	0.09703652652007552
-0.9642487962793664	0.09310226244602307
-0.9656288658443781	0.08918511115953742
-0.9670146780048117	0.08528496503319918
-0.9684059966936138	0.0814017137943887
-0.9698025916975923	0.07753524473654977
-0.9712042385851896	0.0736854429219033
-0.972610718629976	0.06985219137598465
-0.9740218187302372	0.066035371274295
-0.9754373313249453	0.062234862120580686
-0.9768570543067296	0.0584505419174776
-0.9782807909323585	0.054682287329734375
-0.9797083497307217	0.050929973839575315
-0.9811395444088888	0.047193475894713385
-0.9825741937564894	0.0434726670495599
-0.9840121215495077	0.03976742009957518
-0.9854531564521992	0.03607760720861091
-0.9868971319187476	0.03240310003002657
-0.9883438860936724	0.028743769820471877
-0.9897932617144942	0.02509948755066845
-0.9912451060097975	0.021470124005002384
-0.992699270605844	0.017855549884726853
-0.9941556114139573	0.014255635884687371
-0.9956139885438215	0.010670252792045386
-0.997074266251109	0.0070992716151824535
-0.9985363132201402	0.003542564042473748
-1.000063312800363	6.33123618252134e-5


==> plots/arc1_theta8.dat <==
0.7071067811865479	0.7071067811865476
0.7062217980170725	0.7074756565959401
0.7053346366771209	0.7078501020954204
0.7044453302979437	0.7082301967632575
0.7035539138003342	0.708616020463509
0.7026604239525533	0.7090076538252181
0.7017648994293344	0.7094051782193898
0.7008673808719905	0.7098086757336456
0.6999679109495516	0.7102182291443967
0.6990665344208884	0.7106339218864633
0.6981632981977686	0.7110558380199733
0.6972582514087773	0.7114840621944288
0.6963514454640408	0.7119186796097975
0.695442934120653	0.7123597759745053
0.6945327735487387	0.7128074374601867
0.6936210223980227	0.7132617506530436
0.6927077418648384	0.7137228025016957
0.6917929957593951	0.7141906802613575
0.6908768505732321	0.7146654714342088
0.6899593755466681	0.7151472637058286
0.6890406427361058	0.7156361448775284
0.6881207270810263	0.7161322027944701
0.6871997064704707	0.7166355252694111
0.6862776618088193	0.7171462000019647
0.6853546770806616	0.7176643144932283
0.6844308394144947	0.7181899559556685
0.6835062391450575	0.7187232112181485
0.6825809698739727	0.719264166625973
0.6816551285284802	0.71981290793588
0.680728815417917	0.7203695202058568
0.6798021342876688	0.7209340876797387
0.6788751923702392	0.7215066936665055
0.6779481004331009	0.7220874204142401
0.6770209728229745	0.7226763489787077
0.6760939275061298	0.7232735590865669
0.6751670861043623	0.7238791289932107
0.6742405739261847	0.7244931353352633
0.6733145199928496	0.7251156529778189
0.6723890570587516	0.7257467548564793
0.6714643216257679	0.7263865118143367
0.6705404539510692	0.7270349924340197
0.6696175980479626	0.7276922628650059
0.668695901679261	0.7283583866464186
0.6677755163427389	0.7290334245255405
0.6668565972481648	0.7297174342723659
0.6659393032854704	0.7304104704905031
0.6650237969835588	0.7311125844248277
0.664110244459309	0.7318238237662807
0.6631988153563062	0.7325442324543153
0.6622896827728999	0.7332738504774639
0.6613830231791257	0.7340127136726208
0.6604790163221597	0.7347608535236313
0.6595778451198813	0.7355182969598372
0.6586796955422811	0.736285066155298
0.6577847564803778	0.7370611783294023
0.6568932196024206	0.737846645549694
0.6560052791971906	0.738641474537715
0.6551211320042394	0.7394456664787515
0.6542409770310016	0.7402592168363754
0.6533650153567598	0.7410821151727314
0.6524934499235097	0.7419143449755234
0.6516264853138503	0.7427558834926834
0.6507643275161212	0.7436067015757436
0.6499071836770502	0.7444667635329054
0.6490552618422838	0.7453360269928228
0.6482087706852763	0.7462144427801266
0.6473679192250601	0.7471019548036707
0.6465329165335605	0.7479984999584993
0.6457039714331467	0.7489040080424485
0.644881292185282	0.7498184016883535
0.6440650861711372	0.7507415963126512
0.6432555595652025	0.7516735000812595
0.6424529170029237	0.7526140138934069
0.6416573612435712	0.7535630313841294
0.6408690928295391	0.754520438946002
0.6400883097433617	0.7554861157705718
0.6393152070638208	0.7564599339099202
0.6385499766225361	0.7574417583586178
0.6377928066624706	0.758431447156245
0.6370438814998498	0.7594288515105362
0.6363033811909442	0.7604338159410697
0.635571481205264	0.7614461784433214
0.6348483521066091	0.7624657706727473
0.634134159243489	0.7634924181484455
0.6334290624503346	0.7645259404758296
0.6327332157609243	0.7655661515876023
0.6320467671353573	0.7666128600022163
0.6313698582018662	0.7676658690988524
0.6307026240146683	0.7687249774079159
0.6300451928289859	0.7697899789158537
0.6293976858942314	0.7708606633830649
0.628760217266281	0.7719368166735848
0.62813289363963	0.7730182210951213
0.6275158142001032	0.774104655747992
0.6269090704986531	0.7751958968814429
0.6263127463466902	0.7762917182558197
0.6257269177331864	0.7773918915089795
0.6251516527637339	0.7784961865254044
0.6245870116215566	0.7796043718064082
0.624033046550353	0.7807162148398783

==> plots/arc2_theta8.dat <==
0.6234898018587334	0.7818314824680295
0.6222788062632736	0.782110746658823
0.6210630003608244	0.7823969222536357
0.6198423969041624	0.7826901416755789
0.6186170110343673	0.7829905397070837
0.6173868603976919	0.7832982534998608
0.6161519652667439	0.7836134225818456
0.6149123486660368	0.7839361888608338
0.6136680365020067	0.7842666966245355
0.6124190576975281	0.7846050925367101
0.6111654443309751	0.7849515256290628
0.6099072317798795	0.7853061472885517
0.6086444588691875	0.7856691112397246
0.6073771680241209	0.7860405735217173
0.6061054054276448	0.7864206924594722
0.6048292211824814	0.7868096286287858
0.6035486694776367	0.7872075448147035
0.6022638087593456	0.7876146059628104
0.6009747019063303	0.7880309791229283
0.5996814164092398	0.7884568333847001
0.5983840245540911	0.7888923398045501
0.5970826036095036	0.7893376713234637
0.5957772360175072	0.7897930026750347
0.5944680095875867	0.7902585102831913
0.5931550176936866	0.7907343721490264
0.5918383594737526	0.7912207677261239
0.5905181400313874	0.7917178777837633
0.5891944706391425	0.7922258842574027
0.5878674689428735	0.7927449700858008
0.5865372591665601	0.793275319034185
0.5852039723169016	0.7938171155028277
0.583867746386945	0.7943705443204463
0.5825287265579038	0.7949357905218345
0.5811870653982838	0.7955130391091642
0.5798429230593131	0.7961024747964144
0.5784964674656268	0.7967042817364409
0.5771478745000713	0.7973186432302392
0.5757973281813363	0.7979457414179584
0.5744450208331829	0.7985857569513974
0.5730911532437769	0.7992388686476468
0.5717359348137033	0.7999052531237565
0.5703795836910504	0.8005850844123016
0.5690223268919249	0.8012785335578914
0.5676644004046737	0.8019857681947435
0.566306049276025	0.8027069521056206
0.5649475276772717	0.8034422447625167
0.5635890989486119	0.804191800849682
0.56223103561969	0.8049557697697325
0.5608736194043586	0.8057342951337508
0.5595171411676814	0.8065275142365121
0.5581619008631842	0.8073355575181378
0.5568082074383969	0.8081585480137291
0.5554563787067606	0.8089966007927097
0.5541067411840572	0.8098498223898817
0.5527596298875899	0.8107183102303835
0.5514153880964636	0.8116021520510053
0.5500743670714905	0.8125014253205383
0.5487369257333568	0.8134161966620502
0.5474034302979507	0.8143465212802008
0.5460742538679549	0.8152924423969459
0.544749775980077	0.8162539906991308
0.5434303821075706	0.8172311838016553
0.5421164631180542	0.8182240257300732
0.540808414686953	0.819232506426563
0.5395066366672665	0.8202566012833061
0.5382115324167758	0.8212962707073922
0.536923508084217	0.8223514597213276
0.5356429718563196	0.8234220976032086
0.5343703331681376	0.8245080975705645
0.5331060018794498	0.8256093565116969
0.5318503874204856	0.8267257547681798
0.5306038979106409	0.8278571559719442
0.5293669392542616	0.8290034069400989
0.5281399142179215	0.8301643376302291
0.5269232214940474	0.8313397611586386
0.5257172547559408	0.8325294738834257
0.5245224017096128	0.8337332555539143
0.5233390431480207	0.8349508695273774
0.5221675520134275	0.8361820630534712
0.5210082924737571	0.8374265676261958
0.5198616190187756	0.8386840994026483
0.5187278755819582	0.8399543596871909
0.5176073946937448	0.8412370354790988
0.5165004966717168	0.8425318000811526
0.5154074888529916	0.843838313766054
0.5143286648738052	0.8451562244970597
0.5132643040008729	0.8464851686986663
0.5122146705187006	0.8478247720727901
0.5111800131765136	0.849174650455412
0.5101605646979699	0.8505344107084181
0.5091565413562278	0.8519036516409785
0.5081681426163778	0.8532819649546716
0.5071955508466464	0.854668936206423
0.506238931099148	0.8560641457832348
0.5052984309603465	0.8574671698826606
0.5043741804708421	0.858877581493157
0.5034662921134494	0.8602949513684643
0.5025748608680245	0.8617188489904443
0.501699964330999	0.8631488435150586
0.5008416628970574	0.8645845046964422

==> plots/arc3_theta7.dat <==
0.30901699437494734	0.9510565162951536
0.3067719372254516	0.9503318063640075
0.30450872070487006	0.9496109108321596
0.3022270700754829	0.9488940610621621
0.2999267063670843	0.9481814988670857
0.2976073464266316	0.9474734770020591
0.2952687029834113	0.9467702596790861
0.2929104847314389	0.9460721231060346
0.2905323964309632	0.9453793560507161
0.2881341390311473	0.9446922604309799
0.2857154098161499	0.9440111519317037
0.28327590257707747	0.9433363606495477
0.28081530781247266	0.9426682317663029
0.2783333129602502	0.9420071262515923
0.2758296026642548	0.9413534215956263
0.27330385907889343	0.9407075125726212
0.27075576221557746	0.9400698120353473
0.2681849903350499	0.9394407517411745
0.2655912203899855	0.9388207832097553
0.26297412852263913	0.9382103786123269
0.2603333906226567	0.9376100316923102
0.25766868295061685	0.9370202587166261
0.25497968283323	0.9364415994567875
0.2522660694366007	0.9358746181983814
0.24952752462437333	0.9353199047771175
0.24676373390807949	0.9347780756390671
0.24397438749741748	0.9342497749219952
0.24115918145869503	0.9337356755540761
0.23831781899010884	0.9332364803653168
0.2354500118229585	0.9327529232061474
0.23255548175830207	0.9322857700664836
0.22963396234891753	0.9318358201873871
0.22668520073671897	0.9314039071560374
0.22370895965597765	0.9309908999732048
0.2207050196127988	0.9305977040807074
0.21767318125125568	0.930225262334433
0.21461326791633234	0.9298745559064279
0.21152512842342164	0.929546605097308
0.20840864004339224	0.9292424700377638
0.20526371171122645	0.9289632512553425
0.2020902874648606	0.9287100900798357
0.19888835011902525	0.9284841688577361
0.19565792517658015	0.9282867109431121
0.1923990849769744	0.9281189804292227
0.18911195307791442	0.9279822815820626
0.18579670886214344	0.9278779579340805
0.1824535923561879	0.9278073909934728
0.17908290924214781	0.9277719985220856
0.17568503603683167	0.927773232332887
0.17226042540497188	0.9278125755567798
0.1688096115646635	0.9278915393280023
0.16533321573380316	0.9280116588381186
0.16183195155609575	0.9281744887106498
0.15830663043430415	0.9283815976520569
0.15475816668714912	0.9286345623404244
0.15118758243472885	0.9289349605209809
0.1475960121060348	0.9292843632878386
0.14398470645144842	0.9296843265442001
0.14035503593357504	0.9301363816489298
0.13670849336203317	0.9306420252758649
0.13304669563255572	0.9312027085334323
0.12937138442868767	0.9318198254158092
0.12568442574626892	0.9324947006826244
0.12198780810744778	0.933228577291323
0.11828363934284586	0.9340226035340865
0.11457414183815029	0.9348778200584468
0.11086164616514876	0.9357951469762902
0.10714858304698169	0.93677537128832
0.10343747364290826	0.9378191348689041
0.09973091817835375	0.9389269232679518
0.09603158299036868	0.940099055590724
0.09234218610532251	0.9413356757121987
0.08866548151287232	0.9426367450688605
0.08500424234577217	0.9440020372472705
0.08136124321680743	0.945431134555705
0.07773924199959975	0.9469234267230828
0.07414096136735863	0.948478111820034
0.07056907042090665	0.950094199441699
0.0670261667433491	0.9517705161334632
0.063514759212908	0.9535057129815927
0.060037251887669785	0.9552982752336316
0.05659592924711865	0.9571465337608627
0.05319294303663673	0.9590486781298415
0.049830300914622316	0.9610027710135368
0.04650985704980756	0.9630067636468007
0.04323330476131408	0.965058512016039
0.04000217123854992	0.9671557934695432
0.036817814324688586	0.9692963234421758
0.033681421298311975	0.9714777720049607
0.03059400954461776	0.9736977799751295
0.027556428971616725	0.9759539743535497
0.02456936599875556	0.9782439828920764
0.021633348925588297	0.980565447631611
0.018748754476385188	0.9829160372904762
0.015915815312242773	0.9852934584204904
0.013134628304588447	0.9876954652838985
0.010405163371873388	0.9901198684365038
0.007727272693645509	0.9925645420308422
0.00510070013191416	0.9950274298771791
0.002525090707710731	0.997506550319658

==> plots/arc3_theta8.dat <==
0.49999999999999967	0.8660254037844385
0.49832846109605455	0.866029045196361
0.49664713373162284	0.8660401031780773
0.4949559531712847	0.8660587825866831
0.49325485647907596	0.8660852940453839
0.49154378270479215	0.866119854088256
0.4898226730821307	0.8661626853055951
0.48809147123930063	0.8662140164894905
0.48635012342274364	0.8662740827791606
0.4845985787346065	0.8663431258055675
0.48283678938465796	0.8664213938347382
0.48106471095734304	0.866509141909214
0.4792823026946661	0.8666066319868944
0.4774895277956448	0.8667141330765468
0.4756863537330345	0.866831921369123
0.47387275258807193	0.8669602803639517
0.47204870140396815	0.867099500988814
0.47021418255885056	0.8672498817127157
0.4683691841588981	0.8674117286501969
0.4665137004523297	0.8675853556557837
0.46464773226492556	0.8677710844071383
0.46277128745770446	0.8679692444753146
0.4608843814073184	0.8681801733803748
0.4589870375097068	0.8684042166305305
0.4570792877074143	0.8686417277427458
0.45516117304095405	0.8688930682426761
0.4532327442244357	0.8691586076415867
0.451294062245588	0.8694387233877628
0.44934519899013226	0.8697338007897631
0.44738623789032006	0.8700442329086886
0.44541727459722713	0.870370420416476
0.44343841767618797	0.8707127714170642
0.4414497893244975	0.8710717012271058
0.4394515261102466	0.871447632112791
0.4374437797308102	0.8718409929791557
0.435426717789183	0.8722522190081639
0.43340052458596384	0.8726817512417068
0.4313654019243753	0.8731300361056548
0.4293215699252446	0.873597524870972
0.4272692678483804	0.8740846730479417
0.4252087549162328	0.8745919397095611
0.423140311135192	0.8751197867402678
0.4210642381092495	0.8756686780062821
0.4189808598401351	0.8762390784440713
0.4168905235074043	0.8768314530637205
0.41479360022125905	0.8774462658643728
0.4126904857402287	0.878083978659353
0.41058160114517794	0.8787450498091323
0.4084673934604077	0.8794299328610264
0.4063483362120362	0.8801390750951913
0.40422492991321746	0.8808729159774907
0.4020977024652429	0.8816318855207578
0.3999672094631484	0.8824164025571596
0.3978340343940497	0.8832268729256001
0.39569878871627784	0.8840636875795359
0.39356211180726886	0.8849272206220009
0.39142467076828	0.8858178272762793
0.38928716007431025	0.8867358418022637
0.38715030105813186	0.887681575370343
0.3850148412180572	0.8886553139062746
0.38288155334015295	0.8896573159223484
0.38075123442684433	0.8906878103517822
0.3786247044254403	0.8917469944048602
0.37650280475199316	0.8928350314668956
0.37438639660797973	0.8939520490592603
0.3722763590897271	0.89509813688589
0.370173587093112	0.8962733449883802
0.3680789890188786	0.8974776820332654
0.3659934842869566	0.8987111137551311
0.36391800067118896	0.8999735615788568
0.3618534714690868	0.9012649014435187
0.3598008325243014	0.9025849628492011
0.357761019122513	0.9039335281462253
0.35573496278431654	0.9053103320841541
0.3537235879811811	0.9067150616351928
0.35172780880284005	0.9081473561036019
0.3497485256062629	0.9096068075292671
0.3477866216776728	0.9110929613898383
0.34584295993989395	0.9126053176018656
0.34391837973749656	0.9141433318172797
0.3420136937318323	0.915706417007369
0.3401296849370584	0.9172939453223804
0.3382671039266243	0.9189052502108496
0.33642666623756856	0.9205396287791934
0.3346090499972466	0.9221963443686503
0.33281489379398754	0.9238746293238798
0.3310447948096665	0.9255736879250378
0.3292993072283613	0.9272926994533557
0.327578940931251	0.9290308213589473
0.3258841604838556	0.9307871924989509
0.3242153844176182	0.9325609364140276
0.32257298480382784	0.9343511646117428
0.32095728711415944	0.9361569798264677
0.31936857035851596	0.9379774792269397
0.317807067487757	0.9398117575446615
0.3162729660460448	0.941658910098594
0.3147664090552469	0.9435180356943202
0.3132874961118647	0.9453882393786198
0.3118362846755638	0.9472686350333901
0.310412791527359	0.9491583477958783

==> plots/arc4_theta8.dat <==
0.3045319867310385	0.9496417083189933
0.30002347662658757	0.9483046440707005
0.29549495590658015	0.947046931812889
0.29095007228071723	0.9458699277091904
0.2863926039794011	0.944774716522437
0.2818264315093115	0.9437620956191665
0.27725550704634183	0.9428325627917162
0.2726838221066366	0.9419863083029978
0.26811537421457143	0.9412232114297578
0.26355413333415245	0.9405428416344312
0.25900400884375435	0.9399444643418424
0.25446881781225916	0.9394270511438422
0.24995225527909282	0.9389892941118496
0.24545786715517126	0.9386296237718432
0.2409890262524581	0.9383462301955307
0.2365489118241202	0.9381370865895263
0.2321404928631987	0.9379999747235779
0.22776651527333078	0.9379325115289843
0.22342949289778707	0.9379321762171063
0.21913170227874373	0.9379963373111984
0.21487518092198243	0.9381222790477388
0.2106617287656429	0.9383072266801249
0.20649291249637164	0.9385483703024408
0.20237007232177218	0.9388428868987124
0.19829433079280873	0.939187960408663
0.1942666032713881	0.9395807996814568
0.19028760965363054	0.9400186542607929
0.18635788698535086	0.9404988280070172
0.18247780263976401	0.9410186906132527
0.1786475677656621	0.9415756871132328
0.17486725075472917	0.9421673455088138
0.17113679051725972	0.9427912826659839
0.1674560093947472	0.9434452086408467
0.16382462557441674	0.9441269296026013
0.16024226490400476	0.9448343495204735
0.15670847203464858	0.9455654707769973
0.15322272084515953	0.9463183938621078
0.14978442412265727	0.9470913162923331
0.1463929424923515	0.9478825308876786
0.14304759260370026	0.9486904235262675
0.13974765459148145	0.9495134704841517
0.1364923788389282	0.9503502354551273
0.13328099207629124	0.9511993663334344
0.13011270285248475	0.9520595918308714
0.12698670642007046	0.9529297179894471
0.12390218907513087	0.9538086246411734
0.12085833199378743	0.9546952618580382
0.11785431460653781	0.9555886464275958
0.11488931755035436	0.9564878583829344
0.11196252523677894	0.9573920376098823
0.10907312807231939	0.9583003805493386
0.10622032436519127	0.9592121370082066
0.1034033219502033	0.9601266070888419
0.1006213395612217	0.9610431382436997
0.09787360797833197	0.9619611224594163
0.0951593709745734	0.9628799935723247
0.09247788608491786	0.9637992247157482
0.08982842521812798	0.9647183258979132
0.0872102751301716	0.9656368417083379
0.08462273777606447	0.9665543491495059
0.08206513055530096	0.9674704555901612
0.07953678646452712	0.9683847968359235
0.07703705416963838	0.9692970353126125
0.07456529800820685	0.9702068583575084
0.07212089793195783	0.9711139766135456
0.06970324939791583	0.9720181225214645
0.06731176321590243	0.9729190489049044
0.06494586535915992	0.9738165276435482
0.0626049967440992	0.9747103484294604
0.06028861298446092	0.9756003176019564
0.05799618412453658	0.9764862570564586
0.05572719435552978	0.9773680032229981
0.05348114171864854	0.9782454061101639
0.05125753779801952	0.97911832841055
0.0490559074061825	0.9799866446638815
0.04687578826448621	0.9808502404742325
0.04471673068047333	0.9817090117779458
0.04257829722397644	0.9825628641590114
0.04046006240346871	0.9834117122088927
0.0383616123439448	0.9842554789279344
0.036282544467458044	0.9850940951656539
0.0342224671772037	0.9859274990974125
0.03218099954596698	0.9867556357350832
0.030157771009559187	0.9875784564694987
0.028152421065790148	0.98839591864261
0.026164598979379325	0.9892079851473781
0.024193963493186615	0.9900146240536081
0.022240182545998466	0.9908158082580202
0.020302932997071615	0.9916115151569239
0.018381900357584302	0.99240172634009
0.016476778529074837	0.9931864273043234
0.014587269548928864	0.993965607185527
0.012713083342892117	0.9947392585080234
0.010853937484601867	0.9955073769499713
0.009009556962168541	0.996269961123817
0.007179673951508703	0.9970270123709276
0.005364027596659521	0.9977785345692421
0.003562363796655754	0.9985245339533247
0.0017744349990521935	0.9992650189458946

==> plots/arc5_theta8.dat <==
-0.22252093395631437	0.9749279121818237
-0.22010056492699223	0.9743854360755801
-0.21767404145331826	0.9738615296673309
-0.2152417234813695	0.9733563553532408
-0.2128039774080352	0.9728700642893706
-0.21036117559623901	0.972402796053986
-0.20791369586834008	0.9719546783366307
-0.20546192097949864	0.9715258266555795
-0.20300623807297172	0.9711163441052748
-0.20054703811940774	0.9707263211350473
-0.19808471534236466	0.9703558353603844
-0.19561966663235522	0.9700049514077188
-0.19315229095181363	0.9696737207935775
-0.1906829887334527	0.9693621818387099
-0.1882121612745202	0.9690703596175845
-0.18574021012949254	0.9687982659434802
-0.18326753650374128	0.9685458993891283
-0.18079454065071446	0.9683132453426845
-0.17832162127510964	0.9681002760985795
-0.1758491749444859	0.9679069509826216
-0.1733775955116681	0.9677332165104705
-0.17090727355021773	0.9675790065784898
-0.16843859580512444	0.9674442426857224
-0.16597194466075482	0.9673288341856555
-0.16350769762794426	0.9672326785662098
-0.161046226851992	0.9671556617563266
-0.1585878986431117	0.967097658457342
-0.15613307303077656	0.9670585324972957
-0.15368210334317942	0.9670381372061937
-0.15123533581286933	0.9670363158102102
-0.14879310920943284	0.9670529018427312
-0.14635575449991783	0.9670877195701749
-0.1439235945375061	0.9671405844304206
-0.1414969437787728	0.9672113034817929
-0.1390761080296827	0.9672996758604552
-0.13666138422033755	0.9674054932442062
-0.1342530602082903	0.9675285403206292
-0.13185141461012345	0.9676685952576783
-0.12945671666084776	0.9678254301748411
-0.12706922610051577	0.9679988116130386
-0.12468919308737661	0.9681885010016396
-0.1223168581367497	0.9683942551209035
-0.11995245208472352	0.9686158265584698
-0.11759619607568891	0.9688529641583774
-0.11524830157266612	0.9691054134614775
-0.11290897038930053	0.9693729171359701
-0.11057839474237657	0.9696552153970931
-0.10825675732363893	0.9699520464150014
-0.10594423138971332	0.9702631467100291
-0.10364098086888676	0.970588251534636
-0.10134716048348344	0.9709270952414234
-0.09906291588661792	0.971279411636764
-0.09678838381207396	0.9716449343195935
-0.09452369223609797	0.9720233970051416
-0.09226896054992015	0.9724145338333252
-0.09002429974182204	0.9728180796617173
-0.08778981258764443	0.9732337703430638
-0.08556559384862603	0.9736613429873164
-0.08335173047553274	0.9741005362083595
-0.08114830181807015	0.9745510903555026
-0.07895537983862874	0.9750127477300393
-0.07677302932944843	0.9754852527870431
-0.07460130813235369	0.9759683523227953
-0.07244026736024678	0.9764617956481216
-0.07028995161960991	0.9769653347480584
-0.06815039923331384	0.9774787244282185
-0.06602164246308562	0.9780017224483496
-0.06390370773102799	0.9785340896434405
-0.061796615839641605	0.9790755900329443
-0.059700382189844234	0.9796259909185288
-0.05761501699654725	0.9801850629708382
-0.055540525501335244	0.9807525803058106
-0.05347690818192888	0.9813283205509803
-0.051424160958062765	0.9819120649023027
-0.04938227539350647	0.9825035981719488
-0.04735123889397408	0.9831027088275937
-0.04533103490069826	0.9837091890236399
-0.043321643079476085	0.9843228346248573
-0.04132303950506441	0.9849434452229032
-0.039335196840739495	0.9855708241461357
-0.03735808451298513	0.9862047784632042
-0.03539166888118622	0.9868451189807632
-0.03343591340229202	0.9874916602357997
-0.03149077879042175	0.988144220482889
-0.029556223171391477	0.9888026216767881
-0.027632202232166198	0.9894666894507349
-0.025718669365255978	0.9901362530907821
-0.02381557580810345	0.9908111455064834
-0.021922870777500436	0.9914912031982646
-0.020040501599058846	0.9921762662218049
-0.018168413831900945	0.9928661781496065
-0.01630655138850401	0.993560786030189
-0.014454856649920758	0.9942599403449877
-0.012613270576388278	0.9949634949633118
-0.010781732813421208	0.9956713070955594
-0.008960181793560076	0.9963832372448638
-0.007148554833771762	0.997099149157437
-0.005346788228740407	0.9978189097717475
-0.0035548173400550276	0.9985423891666689
-0.0017725766813830868	0.9992694605089989
-1.1036669911312913e-9	0.9999999892550812


==> plots/arc6_theta8.dat <==
-0.22252093395631437	0.9749279121818237
-0.2244663073147777	0.97338188359306
-0.2264256935347719	0.9718355600158356
-0.22839926087624113	0.9702890668988987
-0.230387178929696	0.9687425346835644
-0.23238961854421303	0.9671960989665487
-0.23440675174836417	0.9656499006664071
-0.2364387516636683	0.9641040861934321
-0.23848579241013348	0.9625588076229887
-0.2405480490034118	0.9610142228720288
-0.2426256972431153	0.9594704958787269
-0.24471891359179213	0.9579277967849673
-0.24682787504405368	0.9563863021214757
-0.24895275898534905	0.9548461949953532
-0.25109374303982673	0.9533076652796765
-0.2532510049067615	0.9517709098048532
-0.25542472218496837	0.9502361325513433
-0.2576150721846405	0.9487035448433077
-0.25982223172603913	0.9471733655427124
-0.262046376924436	0.9456458212433628
-0.2642876829607469	0.9441211464642798
-0.2665463238372451	0.9425995838417539
-0.26882247211778815	0.9410813843193991
-0.2711162986519816	0.9395668073353978
-0.2734279722827181	0.9380561210061226
-0.27575765953653497	0.9365496023051828
-0.27810552429629865	0.9350475372369305
-0.28047172745568427	0.9335502210033332
-0.2828564265550372	0.9320579581630666
-0.2852597753981684	0.9305710627815772
-0.28768192364974976	0.9290898585707982
-0.2901230164129929	0.9276146790170997
-0.2925831937874021	0.9261458674959728
-0.295062590406429	0.9246837773718517
-0.29756133495500714	0.9232287720814097
-0.30007954966696926	0.9217812251985446
-0.30261734980256005	0.9203415204792262
-0.30517484310629023	0.9189100518842713
-0.30775212924560147	0.9174872235780556
-0.31034929923088883	0.916073449901061
-0.3129664348176818	0.9146691553142066
-0.31560360789187647	0.9132747743127073
-0.31826087983918394	0.9118907513073198
-0.32093830090011555	0.910517540470703
-0.32363590951207555	0.9091556055466669
-0.32635373164036985	0.907805419620122
-0.32909178010014595	0.9064674648454676
-0.33185005387159217	0.9051422321313619
-0.33462853741093657	0.903830220779772
-0.3374271999600703	0.9025319380773766
-0.3402459948579188	0.9012478988375228
-0.3430848588568972	0.8999786248910827
-0.34594371144813135	0.8987246445247936
-0.3488224541993071	0.8974864918658898
-0.35172097010934344	0.8962647062120754
-0.35463912298424893	0.8950598313062588
-0.3575767568388054	0.8938724145557594
-0.3605336953288596	0.8927030061961047
-0.36350974121920115	0.8915521583999674
-0.36650467589213515	0.8904204243321904
-0.36951825890191325	0.8893083571523906
-0.37255022758027523	0.8882165089671118
-0.3756002966982991	0.8871454297340083
-0.37866815818973243	0.8860956661211367
-0.3817534809408154	0.8850677603249564
-0.3848559106514554	0.8840622488512179
-0.38797506977233454	0.8830796612635031
-0.39111055752219603	0.8821205189046928
-0.39426194998920583	0.8811853335972205
-0.39742880031976546	0.8802746063284306
-0.40061063899769556	0.8793888259278976
-0.4038069742159903	0.8785284677438627
-0.40701729234286677	0.8776939923264687
-0.410241058482924	0.8768858441256148
-0.4134777171336381	0.876104450211607
-0.4167266929364923	0.8753502190268049
-0.41998739152131015	0.8746235391766279
-0.4232592004414395	0.873924778268129
-0.4265414901966632	0.8732542818043374
-0.42983361533977194	0.8726123721421668
-0.43313491566200824	0.8719993475215274
-0.43644471745174623	0.871415481172681
-0.4397623348200176	0.870861020508451
-0.44308707108585665	0.870336186407261
-0.44641822021378996	0.8698411725922095
-0.4497550682952524	0.869376145110717
-0.45309689506530987	0.8689412419183652
-0.4564429754456987	0.8685365725697123
-0.45979258110492893	0.8681622180179202
-0.4631449820261644	0.8678182305241271
-0.4664994480733966	0.8675046336765245
-0.4698552505467244	0.8672214225181348
-0.4732116637175886	0.8669685637814699
-0.47656796633517584	0.8667459962272176
-0.4799234430955895	0.8665536310834333
-0.483277386065895	0.8663913525807801
-0.4866290960556038	0.8662590185787997
-0.4899778839288953	0.8661564612774602
-0.4933230718516546	0.8660834880077032
-0.49666399446771664	0.8660398820943996
-0.4999999996470566	0.8660254004258702


==> plots/arc7_theta81.dat <==
-0.5955820523256143	0.7652349804302709
-0.5933145280723171	0.7668015806317915
-0.5910424071688414	0.7683948062452035
-0.5887661779579993	0.7700151596104123
-0.586486357811161	0.7716631382473985
-0.5842034938418328	0.7733392332850405
-0.5819181635489674	0.7750439277798932
-0.5796309753778288	0.7767776949250136
-0.5773425691856303	0.7785409961500891
-0.5750536165984461	0.7803342791153707
-0.5727648212454907	0.782157975603434
-0.5704769188564408	0.7840124993143891
-0.5681906772072807	0.7858982435718331
-0.5659068959001778	0.7878155789488437
-0.5636264059630691	0.7897648508251974
-0.5613500692551527	0.7917463768890974
-0.5590787776652404	0.7937604445988898
-0.5568134520909416	0.7958073086223011
-0.5545550411881595	0.7978871882729286
-0.5523045198820049	0.8000002649657854
-0.5500628876324405	0.8021466797155424
-0.5478311664503506	0.8043265307029291
-0.5456103986626171	0.8065398709362334
-0.5434016444278005	0.8087867060359379
-0.5412059790075233	0.8110669921713841
-0.5390244898022665	0.8133806341786737
-0.5368582731640983	0.8157274838888408
-0.5347084310028096	0.8181073386946267
-0.5325760672058485	0.820519940382918
-0.5304622838963517	0.8229649742579895
-0.5283681775572029	0.8254420685781879
-0.5262948350525493	0.8279507943256624
-0.5242433295811051	0.8304906653249664
-0.5222147165982631	0.8330611387223243
-0.5202100297458143	0.8356616158326738
-0.5182302768295353	0.8382914433566745
-0.5162764358853531	0.8409499149647485
-0.5143494513746603	0.8436362732398434
-0.5124502305483276	0.8463497119654653
-0.5105796400172607	0.8490893787402892
-0.5087385025647337	0.8518543778959207
-0.5069275942325375	0.8546437736899427
-0.5051476417092038	0.8574565937423279
-0.5033993200439517	0.8602918326804191
-0.5016832507055891	0.8631484559544499
-0.5000000003529439	0.8660254071430075


==> plots/arc7_theta82.dat <==
-0.7071067811865477	0.7071067811865472
-0.7053345837890874	0.707842703039052
-0.7035534815773608	0.7085861145316907
-0.7017634091164628	0.70933718706744
-0.6999643016515125	0.7100960966285367
-0.6981560952080512	0.710863023904219
-0.6963387266992587	0.7116381544211994
-0.694512134040387	0.7124216786768045
-0.6926762562708153	0.713213792274698
-0.6908310336842056	0.7140146960631114
-0.6889764079671916	0.7148245962754392
-0.6871123223471105	0.7156437046730876
-0.6852387217492854	0.7164722386903869
-0.6833555529643922	0.7173104215813869
-0.6814627648264793	0.7181584825683077
-0.6795603084022166	0.719016656991388
-0.677648137191986	0.7198851864598231
-0.6757262073434634	0.720764319003474
-0.6737944778783296	0.7216543092249446
-0.6718529109328006	0.7225554184515883
-0.669901472012695	0.7234679148869824
-0.6679401302637531	0.7243920737612812
-0.6659688587579718	0.725328177479875
-0.6639876347966993	0.726276515769632
-0.6619964402313172	0.7272373858219977
-0.6599952618022582	0.7282110924320726
-0.6579840914972122	0.7291979481327577
-0.6559629269293148	0.7301982733229418
-0.6539317717361464	0.7312123963885685
-0.6518906360003478	0.7322406538153702
-0.6498395366926584	0.7332833902918781
-0.6477784981381653	0.7343409588012317
-0.6457075525065092	0.735413720700152
-0.6436267403267828	0.7365020457833112
-0.641536111027762	0.7376063123311734
-0.6394357235041104	0.7387269071392143
-0.637325646709038	0.7398642255262755
-0.6352059602739037	0.7410186713196351
-0.6330767551550139	0.7421906568141687
-0.6309381343078528	0.7433806027027978
-0.62879021338873	0.7445889379752696
-0.6266331214837115	0.7458160997820539
-0.6244670018644509	0.7470625332599934
-0.6222920127702816	0.748328691316107
-0.6201083282157378	0.749615034365831
-0.6179161388222474	0.7509220300216989
-0.6157156526724672	0.7522501527283378
-0.6135070961853386	0.7535998833395534
-0.6112907150094695	0.7549717086330048
-0.6090667749320264	0.7563661207580031
-0.6068355627997651	0.7577836166117841
-0.6045973874482673	0.7592246971396052
-0.6023525806348886	0.7606898665540334
-0.6001014979701902	0.7621796314688145
-0.5978445198420254	0.763694499942894

==> plots/arc8_theta8.dat <==
-0.7071067811865477	0.7071067811865472
-0.7074747449243095	0.7062195690482076
-0.7078464707560737	0.7053256427815243
-0.7082220628050893	0.7044249162595226
-0.7086016288085275	0.7035173021316453
-0.7089852802653309	0.7026027118299105
-0.7093731325907896	0.7016810555780066
-0.7097653052781945	0.7007522424036613
-0.7101619220678457	0.6998161801545935
-0.7105631111238344	0.6988727755184817
-0.7109690052188737	0.6979219340473051
-0.7113797419276107	0.6969635601865583
-0.7117954638287606	0.6959975573097944
-0.7122163187164836	0.6950238277590713
-0.7126424598213927	0.6940422728918655
-0.7130740460416258	0.6930527931351151
-0.7135112421843826	0.6920552880470896
-0.713954219218399	0.6910496563878658
-0.7144031545377645	0.6900357961992297
-0.7148582322375499	0.689013604894952
-0.7153196434017023	0.6879829793624211
-0.715787586403617	0.6869438160767208
-0.7162622672198822	0.6858960112283702
-0.7167438997575794	0.6848394608659971
-0.7172327061956019	0.6837740610553911
-0.7177289173403552	0.6826997080564603
-0.7182327729962119	0.6816162985197808
-0.7187445223510702	0.6805237297045713
-0.7192644243772899	0.6794218997200958
-0.7197927482481854	0.6783107077926307
-0.7203297737702947	0.6771900545603888
-0.7208757918314004	0.6760598423989168
-0.7214311048642912	0.6749199757797604
-0.7219960273260584	0.6737703616653875
-0.722570886192551	0.6726109099436112
-0.7231560214674814	0.6714415339050146
-0.7237517867054004	0.670262150767184
-0.724358549547498	0.6690726822497816
-0.7249766922689298	0.6678730552048575
-0.7256066123359445	0.6666632023070911
-0.7262487229707472	0.6654430628089645
-0.72690345372147	0.6642125833662227
-0.7275712510341921	0.6629717189393017
-0.7282525788231524	0.6617204337767223
-0.7289479190347739	0.6604587024868042
-0.7296577722001206	0.6591865112043114
-0.7303826579695882	0.6579038588589511
-0.731123115622506	0.6566107585528557
-0.7318797045431835	0.6553072390543435
-0.7326530046535696	0.6539933464153778
-0.7334436167911886	0.6526691457200677
-0.7342521630194195	0.6513347229714854
-0.7350792868552573	0.6499901871236933
-0.7359256533977865	0.6486356722653884
-0.7367919493383563	0.6472713399608256
-0.7376788828310545	0.645897381752551
-0.7385871831996564	0.6445140218290973
-0.7395176004544822	0.6431215198589325
-0.7404709045898257	0.6417201739895253
-0.7414478846298873	0.64031032400755
-0.7424493473882317	0.6388923546525744
-0.7434761159031458	0.6374666990722547
-0.7445290275087915	0.6360338424019026
-0.7456089314998673	0.6345943254451726
-0.7467166863460128	0.6331487484256134
-0.7478531564112495	0.6316977747707073
-0.7490192081340715	0.630242134881011
-0.7502157056252035	0.6287826298268526
-0.7514435056432666	0.627320134904166
-0.7527034519136215	0.6258556029692096
-0.753996368763286	0.6243900674598843
-0.7553230540548752	0.6229246449989106
-0.7566842714159998	0.6214605374623666
-0.758080741777091	0.619999033386079
-0.7595131342508212	0.6185415085732873
-0.7609820564102487	0.6170894257606123
-0.7624880440497456	0.6156443331965592
-0.764031550543172	0.6142078619889454
-0.765612935946032	0.6127817220856545
-0.7672324560219659	0.6113676967680866
-0.7688902514071059	0.6099676355595749
-0.7705863371569159	0.608583445482315
-0.7723205929468668	0.6072170806362989
-0.7740927542183638	0.6058705301218839
-0.7759024045722902	0.6045458043828772
-0.7777489697120542	0.6032449201076646
-0.7796317132241455	0.6019698838892567
-0.781549734455713	0.6007226749080659
-0.7835019687048945	0.5995052269598548
-0.7854871898814904	0.5983194102017471
-0.7875040157244626	0.597167013027345
-0.789550915582006	0.5960497245044348
-0.79162622067335	0.5949691178127938
-0.7937281366638635	0.5939266351036514
-0.7958547583017479	0.5929235741663682
-0.7980040857906706	0.591961077233296
-0.8001740425127113	0.5910401221832714
-0.802362493673654	0.5901615163221221
-0.8045672654203748	0.5893258928296224
-0.8067861639782343	0.5885337098719814
-0.8090169943749472	0.5877852522924725

==> plots/arc9_theta8.dat <==
-0.9009688679024197	0.43388373911755823
-0.899997225895937	0.4346603916959669
-0.8990207091381969	0.43544461326845957
-0.8980392985623669	0.4362365634592817
-0.8970529765871269	0.4370364061583086
-0.8960617272413878	0.437844309644345
-0.8950655362972935	0.4386604467111941
-0.8940643914120572	0.43948499479641184
-0.8930582822791513	0.44031813611264814
-0.8920472007894882	0.44116005778146034
-0.891031141203199	0.4420109519694487
-0.8900101003326704	0.44287101602653
-0.8889840777375655	0.44374045262613787
-0.887953075932538	0.44461946990708817
-0.8869171006084657	0.44550828161681416
-0.8858761608679966	0.44640710725561944
-0.8848302694762861	0.4473161722215388
-0.883779443127854	0.4482357079553494
-0.8827237027305068	0.44916595208518023
-0.8816630737073294	0.4501071485701172
-0.8805975863178119	0.4510595478421014
-0.8795272759991999	0.4520234069453293
-0.8784521837291994	0.4529989896722407
-0.8773723564112563	0.4539865666951184
-0.8762878472835747	0.4549864156921006
-0.8751987163532089	0.4559988214663864
-0.8741050308564615	0.4570240760571509
-0.8730068657469445	0.45806247884058643
-0.871904304212638	0.4591143366192764
-0.8707974382232797	0.46017996369790126
-0.8696863691094672	0.4612596819430633
-0.8685712081747832	0.4623538208247868
-0.8674520773422532	0.4634627174369504
-0.8663291098364119	0.46458671649368044
-0.8652024509021374	0.465726170298384
-0.8640722585613387	0.46688143868179915
-0.8629387044084671	0.46805288890507984
-0.861801974445618	0.4692408955235637
-0.8606622699578139	0.470445840206489
-0.859519808428766	0.47166811150747734
-0.85837482449713	0.47290810458020927
-0.8572275709529062	0.47416622083324317
-0.8560783197731283	0.4754428675174762
-0.8549273631955223	0.47673845723925923
-0.8537750148282091	0.47805340739175645
-0.852621610792726	0.4793881394966082
-0.851467510896954	0.48074307844759256
-0.8503130998334986	0.48211865164750456
-0.8491587883980842	0.48351528802915567
-0.8480050147212703	0.4849334169510687
-0.8468522455055343	0.4863734669582506
-0.8457009772582285	0.4878358643983247
-0.8445517375093154	0.48932103188332376
-0.8434050860010168	0.49082938658769726
-0.8422616158345917	0.4923613383734813
-0.8411219545573764	0.49391728773424926
-0.8399867651711279	0.49549762355045424
-0.8388567470403601	0.49710272065003536
-0.8377326366771556	0.4987329371698772
-0.8366152083765346	0.5003886117157916
-0.8355052746742773	0.5020700603213089
-0.8344036865969068	0.5037775732086496
-0.8333113336716197	0.5055114113588753
-0.8322291436624187	0.5072718029024968
-0.8311580819973945	0.5090589393465184
-0.8300991508516302	0.5108729716593415
-0.8290533878501997	0.5127140062407551
-0.8280218643567295	0.5145821008106203
-0.827005683314934	0.5164772602565227
-0.8260059766136394	0.5183994324875671
-0.8250239019502043	0.520348504348434
-0.8240606391730532	0.5223242976545429
-0.8231173860912678	0.5243265654154613
-0.8221953537479388	0.5263549883191924
-0.8212957611642251	0.5284091715544347
-0.8204198295725555	0.5304886420508449
-0.8195687761701675	0.5325928462185301
-0.8187438074377696	0.5347211482670726
-0.8179461120821677	0.5368728291809749
-0.8171768536758215	0.5390470864224309
-0.8164371630800046	0.5412430344235337
-0.8157281307507112	0.543459705918432
-0.8150507990373382	0.5456960541516793
-0.8144061545927934	0.547950955982379
-0.8137951210191925	0.5502232158850094
-0.813218551875764	0.5525115708277787
-0.8126772241740399	0.5548146959884821
-0.8121718324800893	0.5571312112470709
-0.8117029837342598	0.5594596883742451
-0.8112711928857632	0.5617986588171904
-0.8108768794230466	0.5641466219679464
-0.810520364861574	0.5665020537874703
-0.81020187122932	0.5688634156498041
-0.8099215205676245	0.5712291632662296
-0.8096793354421794	0.5735977555491373
-0.8094752404364474	0.5759676632793085
-0.8093090645789298	0.5783373774483963
-0.8091805446368752	0.5807054171599021
-0.8090893291931087	0.5830703369864503
-0.8090349834099354	0.5854307336978309
-0.8090169943749472	0.5877852522924725
